Suppression of $\Lambda(1520)$ resonance production in central Pb-Pb collisions at $\sqrt{s_{\rm NN}}$ = 2.76 TeV

The production yield of the $\Lambda(1520)$ baryon resonance is measured at mid-rapidity in Pb-Pb collisions at $\sqrt{s_{\rm NN}}$ = 2.76 TeV with the ALICE detector at the LHC. The measurement is performed in the $\Lambda(1520)\rightarrow {\rm pK}^{-}$ (and charge conjugate) hadronic decay channel as a function of the transverse momentum ($p_{\rm T}$) and collision centrality. The $p_{\rm T}$-integrated production rate of $\Lambda(1520)$ relative to $\Lambda$ in central collisions is suppressed by about a factor of 2 with respect to peripheral collisions. This is the first observation of the suppression of a baryonic resonance at the LHC and the first 3$\sigma$ evidence of $\Lambda(1520)$ suppression within a single collision system. The measured $\Lambda(1520)/\Lambda$ ratio in central collisions is smaller than the value predicted by the statistical hadronisation model calculations. The shape of the measured $p_{\rm T}$ distribution and the centrality dependence of the suppression are reproduced by the EPOS3 Monte Carlo event generator. The measurement adds further support to the formation of a dense hadronic phase in the final stages of the evolution of the fireball created in heavy-ion collisions, lasting long enough to cause a significant reduction in the observable yield of short-lived resonances.

==> revisions.txt <==
# list of relevant revisions

r3515 - v0
paper text as drafted dy Sadhana
splitting into multiple files
style improvements

r3546 - v0.1
implemented first batch of comments/suggestions from Roberto
added table of systematics
modified table of results

r3644 - v0.2
first update to introduction

r3689 - v0.3
first updated to results
might be ready for upload to aliceinfo

r3696 - v1.0
Version ready for IRC review #1

r3808 - v2.0
Version ready for IRC review #2

r3903 - v3.0
Version ready for IRC review #3

r3922 - v4.0
Version ready for IRC review #4

r3996 - v5.0
Version ready after EB review

r4084 - v5.2
Version ready after Athens group review (Institute - 4)

r4086 - v5.3
Version ready after Dubna group review (Institute - 1)

r4097 - v5.3
Version ready after Bari group review (Institute - 2)

r4104 - v5.4
Version ready after Andre review (Utrecht)

r4111 - v5.5
Version ready after Grenoble comments (Institite - 3)

r4118 - v5.6
Version ready after Alexander comments (CERN)

r4123 - v5.7
Version ready after Jurgan comments (CERN)

v4124 - v6.0
Version ready for IRC after Round-1

v4149 - v7.0
Version ready for another IRC after Round-1

v4249 - v8.0
Version ready for CERN review after Round-2
Version sent to PRL


